RAD@home citizen science discovery of an AGN spewing a large unipolar radio bubble onto its merging companion galaxy

AGN feedback during galaxy merger has been the most favoured model to explain black hole-galaxy co-evolution. However, how the AGN-driven jet/wind/radiation is coupled with the gas of the merging galaxies, which leads to positive feedback, momentarily enhanced star formation, and subsequently negative feedback, a decline in star formation, is poorly understood. Only a few cases are known where the jet and companion galaxy interaction leads to minor off-axis distortions in the jets and enhanced star formation in the gas-rich minor companions. Here, we briefly report one extraordinary case, RAD12, discovered by RAD@home citizen science collaboratory, where for the first time a radio jet-driven bubble ~137 kpc is showing a symmetric reflection after hitting the incoming galaxy which is not a gas-rich minor but a gas-poor early-type galaxy in a major merger. Surprisingly, neither positive feedback nor any radio lobe on the counter jet side, if any, is detected. It is puzzling if RAD12 is a genuine one-sided jet or a case of radio lobe trapped, compressed and re-accelerated by shocks during the merger. This is the first imaging study of RAD12 presenting follow-up with the GMRT, archival MeerKAT radio data and CFHT optical data.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
